Infinite-Dimensional Feature Interaction

The past neural network design has largely focused on feature representation space dimension and its capacity scaling (e.g., width, depth), but overlooked the feature interaction space scaling. Recent advancements have shown shifted focus towards element-wise multiplication to facilitate higher-dimensional feature interaction space for better information transformation. Despite this progress, multiplications predominantly capture low-order interactions, thus remaining confined to a finite-dimensional interaction space. To transcend this limitation, classic kernel methods emerge as a promising solution to engage features in an infinite-dimensional space. We introduce InfiNet, a model architecture that enables feature interaction within an infinite-dimensional space created by RBF kernel. Our experiments reveal that InfiNet achieves new state-of-the-art, owing to its capability to leverage infinite-dimensional interactions, significantly enhancing model performance.

==> NIPS_Comments_2024_05_15.txt <==
NIPS Comments 2024/05/15

@mini晖晖 
中午我跟@Fuxun Yu 简单sync了一下。图我们觉得问题不大，但是现在觉得最大的问题是intro（当然你现在后面没写完，前面肯定有问题，所以我也就是提个醒）。

A. 首先问题有以下几个，
1）feature interaction是什么（可以举例，但是现在完全都是简单的x1x2这样的乘法算子）
2）低阶高阶的feature interaction区别是什么
3）space指的是什么
4）如何实现这个infinite space（现在是kernel methods直接跳出来了）
5）是否要提一个具体的网络名字（KerNet）还是单纯的提出一套方法论。
6）你的experiment part只是说不通的任务，但是不太清楚你最终是要体现什么优势（计算密度更高（网络小性能好）？数据可适性更好？通用迁移性更好？）

总之，这几个重要的概念现在在 intro里面完全没有理清楚。上来就是element-wise multiplication，kernal method这样的问题，就显得非常的自说自话


B. 其次，如果让我随便写的话：

        神经网络的的信息交互从传统的地位数据上升到feature（先讲清楚什么是feature），而随着一些类似于transformer网络的出现，网络结构也越来越清晰，feature的映射也之前的迭代也成为了重要的深度学习机制（什么是feature interaction）。而一些工作例如Hornet，也将feature的interaction从数据之间的迭代直接转化到参数上来，并通过多项式的形式，解释并实现高阶计算（通过High-Order Poly介绍什么High-Dimension）。
        但是以往的这些工作已然存在xxxx的问题，空间有xxxx的限制。而这样的限制会在计算效能，模型纬度，异构迁移，可扩展性等方面带来缺陷（说明问题，我随手写的）。我们认为这是High-Order Ploy这一方法的xxxxx特点所带来了。（开始引入kernal Method）在本文之中，我们要回答一个问题“如何实现高维”。
        在我们工作中，我们提出一种超过High-Order Poly的方法（讲一下设计机制）。针对xxxx问题，我们提出了Kernal Method for Infinite dimension，他有几个优势（我写的不一定准，以你跟fuxun讨论的第三章的thereom为准）：
1. 可以包含或者兼容之前的各种阶的方法（验证）
2. 可以支撑infinite interaction
3.xxxx 通用型？（不是很确定，还是你们的theroem为主）
        在这个基础上，我们做了一些实验demo了以下的性能...

==> note.txt <==

词汇一致性。

12行不提tradition ML了

20行interaction的概念太早了，interaction的定义。
逻辑顺序。前两段保持一致。例子，WX格式。

33行，别人都是碎片化的角度，我们提出一个unified理论

42行 基于上述观察，不应该再however了，theory提供的新视角提供的机会？。



77行 分stage去写，结合fig1.

90行 inspired by traditional ML，加一句串词。

126行 high-order到k-order的

从128行还是引入

4.1 标题里Hilbert空间的概念

73行 实验点一下题，infi的设计的有效

66到68行作为一个结论性的。

